GATE: An Integrated Assessment Model for AI Automation

Assessing the economic impacts of artificial intelligence requires integrating insights from both computer science and economics. We present the Growth and AI Transition Endogenous model (GATE), a dynamic integrated assessment model that simulates the economic effects of AI automation. GATE combines three key ingredients that have not been brought together in previous work: (1) a compute-based model of AI development, (2) an AI automation framework, and (3) a semi-endogenous growth model featuring endogenous investment and adjustment costs. The model allows users to simulate the economic effects of the transition to advanced AI across a range of potential scenarios. GATE captures the interactions between economic variables, including investment, automation, innovation, and growth, as well as AI-related inputs such as compute and algorithms. This paper explains the model's structure and functionality, emphasizing AI development for economists and economic modeling for the AI community. The model is implemented in an interactive sandbox, enabling users to explore the impact of AI under different parameter choices and policy interventions. The modeling sandbox is available at: www.epoch.ai/GATE.

==> plots_latest/README.txt <==
GATE model revision: https://github.com/epoch-research/gate/tree/6b825f8dee4f6a0d56b382f0f7c8190756e6379a
Samples: 1000
Mainline scenario:
  Median physical compute stock growth in the first year: 1.0 OOM/year
  Median hardware efficiency growth in the first year: 0.1 OOM/year
  Largest training run at the beginning of year 2024.5: 5.1e+27 eFLOP
  Largest training run at the beginning of year 2025: 6.0e+36 eFLOP

